Negative Results for Reciprocity-Based Over-the-Air Split Learning Under Channel Aging: Stability, Alignment, and Geometry

In reciprocity-based over-the-air split learning, channel aging rotates and attenuates the derivative signal returned to the transmitter. Seven case studies combine numerical forecasts, mechanism checks, and competing predictions. Near the correlation zero, an archived SGD comparison finds truncated inversion 0.000813 lower in cross-entropy than polar correction, with a paired 95% interval for the difference from -0.001853 to 0.000060, and a retained-mode quadratic proxy slightly favors truncation. Selecting the return port with the largest received power falls short of the predicted five-point alignment advantage over random selection at both tested spacings, gaining at most 0.97 points, while the local inverse relation between amplitude and phase gradient is supported. Seven specified interference-induced accuracy-collapse predictions are rejected, and independent zero-mean interference preserves the conditional mean under a fixed linear chain. Per-subcarrier correction and spherical-wavefront compensation do not deliver their predicted accuracy gains. Focusing leaves both methods near chance in a single-mode model and adds no observed gain in a model with a line-of-sight component plus scattering. A successful port assignment under nonsymmetric motion refutes an exact-symmetry requirement. The competing positioning-error prediction is supported. Gaussian rail jitter with a standard deviation of 0.383 wavelengths yields high terminal test accuracy, whereas a fixed bias of the same magnitude yields near-chance accuracy. These cases distinguish valid local physical relations from unsupported training forecasts through task support, noise injection, and update moments.

==> supplement/seeds.json <==
{
  "evaluation_seeds": {
    "A-proxy": [
      202610180,
      202610181,
      202610182,
      202610183,
      202610184,
      202610185,
      202610186,
      202610187
    ],
    "A-SGD": [
      9600000,
      9600001,
      9600002,
      9600003,
      9600004,
      9600005,
      9600006,
      9600007
    ],
    "B-field": [
      106180600,
      106180601,
      106180602,
      106180603,
      106180604,
      106180605,
      106180606,
      106180607
    ],
    "C1": [
      261400000,
      261400001,
      261400002,
      261400003,
      261400004,
      261400005,
      261400006,
      261400007
    ],
    "C2": [
      261700000,
      261700001,
      261700002,
      261700003,
      261700004,
      261700005,
      261700006,
      261700007
    ],
    "C3": [
      262400000,
      262400001,
      262400002,
      262400003,
      262400004,
      262400005,
      262400006,
      262400007
    ],
    "C4": [
      262800000,
      262800001,
      262800002,
      262800003,
      262800004,
      262800005,
      262800006,
      262800007
    ],
    "C5": [
      263000000,
      263000001,
      263000002,
      263000003,
      263000004,
      263000005,
      263000006,
      263000007
    ],
    "C6": [
      263200000,
      263200001,
      263200002,
      263200003,
      263200004,
      263200005,
      263200006,
      263200007
    ],
    "C7": [
      266000000,
      266000001,
      266000002,
      266000003,
      266000004,
      266000005,
      266000006,
      266000007
    ],
    "C8": [
      263500000,
      263500001,
      263500002,
      263500003,
      263500004,
      263500005,
      263500006,
      263500007
    ],
    "C9": [
      843430000,
      843430001,
      843430002,
      843430003,
      843430004,
      843430005,
      843430006,
      843430007
    ],
    "D1": [
      815150000,
      815150001,
      815150002,
      815150003,
      815150004,
      815150005,
      815150006,
      815150007
    ],
    "D2": [
      819190000,
      819190001,
      819190002,
      819190003,
      819190004,
      819190005,
      819190006,
      819190007
    ],
    "D3": [
      823230000,
      823230001,
      823230002,
      823230003,
      823230004,
      823230005,
      823230006,
      823230007
    ],
    "E1": [
      1616000000,
      1616000001,
      1616000002,
      1616000003,
      1616000004,
      1616000005,
      1616000006,
      1616000007
    ],
    "E2": [
      2020000000,
      2020000001,
      2020000002,
      2020000003,
      2020000004,
      2020000005,
      2020000006,
      2020000007
    ],
    "F1": [
      737370000,
      737370001,
      737370002,
      737370003,
      737370004,
      737370005,
      737370006,
      737370007
    ],
    "F2": [
      842200000,
      842200001,
      842200002,
      842200003,
      842200004,
      842200005,
      842200006,
      842200007
    ],
    "G1": [
      505010000,
      505010001,
      505010002,
      505010003,
      505010004,
      505010005,
      505010006,
      505010007
    ],
    "G2": [
      555510000,
      555510001,
      555510002,
      555510003,
      555510004,
      555510005,
      555510006,
      555510007
    ],
    "B-replay": [
      4015736649,
      1853162481,
      3757932980,
      2632781430,
      175969507,
      3793631577,
      1216342076,
      2078892785
    ],
    "C10": [
      572405956,
      410100887,
      1489389287,
      212811971,
      1849948223,
      856705099,
      1364369065,
      2025152919
    ]
  },
  "SGD_tuning_seeds": [
    9800000,
    9800001,
    9800002
  ],
  "Philox_master_entropy": {
    "G1": 259947921203398444771698259601665780101,
    "G2": 296037052332288833094315378029535859445
  }
}
